Deep Generalized Schr\"odinger Bridge

Mean-Field Game (MFG) serves as a crucial mathematical framework in modeling the collective behavior of individual agents interacting stochastically with a large population. In this work, we aim at solving a challenging class of MFGs in which the differentiability of these interacting preferences may not be available to the solver, and the population is urged to converge exactly to some desired distribution. These setups are, despite being well-motivated for practical purposes, complicated enough to paralyze most (deep) numerical solvers. Nevertheless, we show that Schr\"odinger Bridge - as an entropy-regularized optimal transport model - can be generalized to accepting mean-field structures, hence solving these MFGs. This is achieved via the application of Forward-Backward Stochastic Differential Equations theory, which, intriguingly, leads to a computational framework with a similar structure to Temporal Difference learning. As such, it opens up novel algorithmic connections to Deep Reinforcement Learning that we leverage to facilitate practical training. We show that our proposed objective function provides necessary and sufficient conditions to the mean-field problem. Our method, named Deep Generalized Schr\"odinger Bridge (DeepGSB), not only outperforms prior methods in solving classical population navigation MFGs, but is also capable of solving 1000-dimensional opinion depolarization, setting a new state-of-the-art numerical solver for high-dimensional MFGs. Our code will be made available at https://github.com/ghliu/DeepGSB.

==> draft.txt <==

[Intro]
figure,
table (



)
PNAS1,2, Yonxing, SB-FBSDE, DeepRL (replay buffer)


[Prelim]
- MFG (HJB & FPK), variational formulation
- SB-FBSDE
  - Psi & Psi_hat, FBSDE (include fSDE)
  - IPF

specify Hamiltonian in MFG's PDE: MV-SDE

similarity between MFG & SB's PDE
 - forward backward structure
difference:
 - boundary condition
 - SB's PDE is now coupled at every time step through introduction of density


[Deep Generalized SB]
- Generalized SB with mean-field cost ---> Fig (connection of PDEs overview, notation table?)
  - if Psi and Psi_hat satisfied this new Generalized PDE,
    the same forward/backward SDE gives the optimal path that minimizie,
    yet no efficient algorhtim has been proposed
  - derivation is somewhat standard but invovled, we refer readers
  - FBSDE appears in MFG, yet with density being empirical distribution
  - discuss implicatino of Y, then pave ways to Deep RL
  - challenge of IPF

- Design of computational framework via Deep RL
  - Training objectives using Deep RL
  - multi-step, single-step, replay buffer
  - parametrization (4 vs 2 nets)
  - Gauss vs Jacobi


----

reference of model-based Bellman Eq, uniqueness of FBSDE
